Shell-Model Description of the Isospin-Symmetry-Breaking Correction to Gamow-Teller $\beta$-Decay Rates and Their Mirror Asymmetries

The isospin-symmetry breaking correction, denoted as $\delta_C$, is introduced for the first time within the shell-model framework to the nuclear matrix element of Gamow-Teller transitions. $\delta_C$ is separated into two components: the isospin mixing term, $\delta_{C1}$, induced by the Coulomb and nuclear charge-dependent forces in the effective Hamiltonian, and the radial mismatch term, $\delta_{C2}$, arising from differences between proton and neutron realistic wave functions. Consequently, the refinement strategy developed for superallowed $0^+\rightarrow 0^+$ Fermi transitions is applied to Gamow-Teller transitions as well. It is demonstrated that, to a given precision level, the shell model calculation of $\delta_C$ converges much faster than the calculation of the transition matrix element. Furthermore, higher-order correction terms are investigated and considered for consistent study of our works. Various interesting properties of the leading correction terms are discovered within the two-level model and parentage expansion of the one-body transition densities in angular momentum and isospin spaces. One such property is the dependence of $\delta_{C1}$ on the isospin admixture amplitude, $\alpha$, starting from the first order, while the same model yields $\delta_{C1} = \alpha^2$ for Fermi transitions. The calculated $\delta_C$ values are then utilized to evaluate the mirror asymmetry of Gamow-Teller transition strengths, which are compared with available experimental data and other theoretical calculations. Due to the refined fitting procedure of the Woods-Saxon potential parameters and the improved convergence as a function of intermediate state number, our results show better agreement on average compared to those of Smirnova and Volpe [Nucl. Phys. {\bf A 714}, 441 (2003)].

==> convergence.dat <==
Npi	M		C2
450	100.049	100.005
400	99.968		99.994
350	100.151	100.014
300	100.160	100.005
250	100.448	100.038
200	100.559	100.032
150	100.436	100.052
100	100.720	100.089
50	103.953	100.495


==> delta_calc.dat <==
A	Our	std	Smi2003
8	15.364	2.435	18.82
9	2.408	2.32	2.72
12	16.506	0.645	21.85
13	7.465	0.956	8.65
17	31.352	2.672	64.8
20	8.032	0.67	1.11
20	3.462	0.156	-1.53
21	4.771	0.662	-0.56
24	20.267	0.656	0
25	1.115	2.635	1.11
26	8.760	1.970	0
28	7.716	2.961	11.54
31	10.607	2.914	16.27
35	4.00	1.367	4.96
35	10.354	1.386	18.81

==> delta_calc1.dat <==
A	Our	std	Smi2003
8	15.364	2.435	18.82
9	2.408	2.32	2.72
12	16.506	0.645	21.85
13	7.465	0.956	8.65
17	31.352	2.672	64.8
20	8.032	0.67	1.11
20	3.462	0.156	-1.53
21	4.771	0.662	-0.56
25	1.115	2.635	1.11
28	7.716	2.961	11.54
31	10.607	2.914	16.27
35	4.00	1.367	4.96
35	10.354	1.386	18.81

==> delta_exp.dat <==
A	Our	std	Smi2003	exp	stdexp
8	15.364	2.435	18.82	8.4	1.8
9	2.408	2.32	2.72	16	8
12	16.506	0.645	21.85	12.6	0.8
13	7.465	0.956	8.65	11.3	3.2
17	31.352	2.672	64.8	44	7
20	8.032	0.67	1.11	1.8	0.7
20	3.462	0.156	-1.53	18	8
24	20.267	0.656	0	28.2	1.8
26	8.760	1.970	0	46	13
28	7.716	2.961	11.54	5	1
31	10.607	2.914	16.27	33	18
35	$4.00	1.367	4.96	18.4	20
35	10.354	1.386	18.81	18	5

==> omega.dat <==
  l	omega0			  omega1
  0	0			  0.28694230143908594     
  1	0.11177335934949850       0.67761604750540272     
  2	0.22989163755248176       0.85821751024021120     
  3	0.26743013559809015       0.84631208136102254     
  4	0.22898357108038780       0.59655738296480187



==> p28.dat <==
Npi	C2		C3
50	8.463794	0.0274079999999994
100	8.423466	0.0247119999999992
150	8.415171	0.0255050000000008
200	8.411046	0.02562
250	8.408339	0.0256709999999991
300	8.404946	0.0254850000000015
350	8.404694	0.0253899999999998
400	8.403508	0.025328


